Nucleon Scalar and Tensor Charges from Lattice QCD with Light Wilson Quarks

We present 2+1 flavor Lattice QCD calculations of the nucleon scalar and tensor charges. Using the BMW clover-improved Wilson action with pion masses between 150 and 350 MeV and three source-sink separations between 0.9 and 1.4 fm, we achieve good control over excited-state contamination and extrapolation to the physical pion mass. As a consistency check, we also present results from calculations using unitary domain wall fermions with pion masses between 300 and 400 MeV, and using domain wall valence quarks and staggered sea quarks with pion masses between 300 and 600 MeV.

==> make.tex.inc <==
# vim: syn=make
# common TeX compilation Makefile

TEX = latex
SPELL = ispell

DVI2PS = dvips
DVI2PDF = dvipdf 
DVIPDFM	= dvipdfm
PDFLATEX = pdflatex


MK_INDEX= 0
ifeq ($(MK_INDEX),1)
MAKEIDX = makeindex
else
MAKEIDX = @true
endif

MK_BIB	= 1
ifeq ($(MK_BIB),1)
BIBTEX	= bibtex
else
BIBTEX	= @true
endif


figs-dir  ?= figs
text-dir  ?= text

#ps-figs = $(shell /usr/bin/find $(FIGS_DIR) -name '*.ps')
#eps-figs= $(shell /usr/bin/find $(FIGS_DIR) -name '*.eps')
#pdf-figs= $(shell /usr/bin/find $(FIGS_DIR) -name '*.pdf')

all-tex ?= $(wildcard *.tex)
all-figs= $(ps-figs) $(eps-figs) $(pdf-figs)

figs-for-ps	= $(ps-figs) $(eps-figs) $(pdf-figs:%.pdf=%.ps)
figs-for-pdf	= $(ps-figs:%.ps=%.pdf) $(eps-figs:%.eps=%.pdf) $(pdf-figs)

all-tex-source = $(shell find . -type f -name \*.tex)


all:
	rm -f $(all-tex:%.tex=%.ps) $(all-tex:%.tex=%.pdf)
	$(MAKE) clean
	#$(MAKE) $(all-tex:%.tex=%.ps)
	$(MAKE) $(all-tex:%.tex=%.pdf)


$(all-tex:%.tex=%.ps): %.ps: %.tex $(figs-for-ps) $(all-tex-source)
	echo $^
#	$(SPELL) -d english $(FILE).tex
	$(TEX) $*.tex
	$(BIBTEX) $*
	$(MAKEIDX) $*
	$(TEX) $*.tex
	$(TEX) $*.tex
	$(DVI2PS) -o $*.ps $*.dvi

$(all-tex:%.tex=%.pdf): %.pdf: %.tex $(figs-for-pdf) $(all-tex-source)
#	$(SPELL) -d english $(FILE).tex
	$(PDFLATEX) $*
	$(BIBTEX) $*
	$(MAKEIDX) $*
	$(PDFLATEX) $*
#	$(TEX) $*
#	$(DVIPDFM) -o $*.pdf $*
	$(PDFLATEX) $*.tex


# figure conversion
$(ps-figs:%.ps=%.pdf): %.pdf: %.ps
	epstopdf -o $@ $<

$(eps-figs:%.eps=%.pdf): %.pdf: %.eps
	epstopdf -o $@ $<

$(pdf-figs:%.pdf=%.ps): %.ps: %.pdf
	pdf2ps $< $@


COPY_DIR  = $(all-tex:%.tex=%)-copy
select-pdf:  $(all-tex:%.tex=%.pdf)
	@mkdir -p $(COPY_DIR)
	@cp -p $(all-tex) $(all-tex:%.tex=%.pdf) $(all-tex:%.tex=%.bib) $(COPY_DIR)
	@cp -p make.tex.inc Makefile $(COPY_DIR)
	@for f in `find $(text-dir) -type f |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp -p $$f $(COPY_DIR)/$$f ;\
	done
	@for f in `find $(figs-dir) -type f -name \*.pdf |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp -p $$f $(COPY_DIR)/$$f ;\
	done

select-ps:  $(all-tex:%.tex=%.ps)
	@mkdir -p $(COPY_DIR)
	@cp -p $(all-tex) $(all-tex:%.tex=%.ps) $(all-tex:%.tex=%.bib) $(COPY_DIR)
	@cp -p make.tex.inc Makefile $(COPY_DIR)
	@for f in `find $(text-dir) -type f |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp -p $$f $(COPY_DIR)/$$f ;\
	done
	@for f in `find $(figs-dir) -type f -name \*.ps |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp -p $$f $(COPY_DIR)/$$f ;\
	done
	@for f in `find $(figs-dir) -type f -name \*.eps |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp $$f $(COPY_DIR)/$$f ;\
	done

        


clean:
	rm -f *.dvi *.aux *.log *.bbl *.blg *.ilg \
	      *.idx *.ind *.out *.toc *.fgx *.tbx \
	      *.tmp *.end

realclean: clean
	rm -f $(all-tex:%.tex=%.pdf)

print-test:
	@echo $(all-tex)
	@echo $(all-figs)
	@echo $(figs-for-ps)
	@echo $(figs-for-pdf)

.PHONY: clean print-all

